A Systematic Evaluation of Coding Strategies for Sparse Binary Images

Inpainting-based compression represents images in terms of a sparse subset of its pixel data. Storing the carefully optimised positions of known data creates a lossless compression problem on sparse and often scattered binary images. This central issue is crucial for the performance of such codecs. Since it has only received little attention in the literature, we conduct the first systematic investigation of this problem so far. To this end, we first review and compare a wide range of existing methods from image compression and general purpose coding in terms of their coding efficiency and runtime. Afterwards, an ablation study enables us to identify and isolate the most useful components of existing methods. With context mixing, we combine those ingredients into new codecs that offer either better compression ratios or a more favourable trade-off between speed and performance.

==> data/ablation_lpaq_2.csv <==
Time	Step_1	Step_2	Step_3	Step_4	Step_5	run_lpaq_0	run_arith
257.189889213889	0.695684115245117						
204.4213565625		0.696989243300592					
204.167252948611			0.696449945284432				
24.9725055805556				0.70028179700653			
28.3577561708333					0.697818784348151		
40.6393223611111						0.695865530241184	
63.21428575							0.722960648136107


==> data/ablation_paq_1.csv <==
Time	PAQ_1_context	PAQ_12_context_static	PAQ_full_update_logistic	PAQ_comb	Marwood	Demaret	LPAQ
66.202784	0.705405362291445						
223.335877420139		0.697572249422649					
535.162283201389			0.673539411269397				
642.145545701389				0.688147718655112			
29.0455551236111					0.727707638281419		
60.1325917375						0.681015999606331	
169.768403759722							0.706407585614116


==> data/codec_results.csv <==
Label	JBIG	LPAQ	MARWOOD	PAQ_ours	PNG	arithmetic_runlength	LPAQ_runlength	ours_LPAQ_runlength	LPAQ_runlength_0	Demaret
1	1.06408952187182	1.03233087487284	1.00964663162654	0.988707330168419	1.55538247428507	1.00834322369165	0.976298462755736	0.985627190007912	0.976330253193173	0.991942890245281
2	0.900368769074262	0.86819331411778	0.879862170792359	0.856897112015372	1.23377274782412	0.866206411778004	0.844615406352436	0.848267774386798	0.844737269695942	0.861277127839946
3	0.817578228024566	0.783178619871143	0.805230586639539	0.781786905165593	1.07045938359519	0.791406456049131	0.770092733883426	0.773030405787273	0.770262282883087	0.786802729738895
4	0.759066456143326	0.724434306827173	0.751075576466599	0.727721084831016	0.962372485023172	0.737982331581327	0.71564248474059	0.71916415875438	0.715799670792359	0.733376250423872
5	0.715860602464112	0.681201961116763	0.709347801514638	0.686469283372895	0.884734231943031	0.698887334689725	0.6744002204137	0.678217192268566	0.674571888775856	0.69278851588109
6	0.680427216382201	0.646022898534343	0.675228302437738	0.652401002222976	0.822957876492973	0.667906493726687	0.640065723785841	0.644234392072642	0.640290022983309	0.659449648656795
7	0.651834695731153	0.61715662529014	0.646742860026239	0.624651327076395	0.772588051266525	0.642036027853467	0.612128368150166	0.616523867191442	0.612332727823191	0.631800888081542
8	0.627710048637823	0.592467495311059	0.622389293321041	0.600709787258091	0.730636706897953	0.619360908895035	0.588113226874075	0.592608340132739	0.58832339030705	0.608110983953404
9	0.604363879548259	0.568852609567945	0.598097808170147	0.577180683891103	0.692182677605408	0.596445537062678	0.564818477806977	0.56934593611951	0.565036295019482	0.584576265066672
10	0.585757115931831	0.550237150631978	0.579455351819356	0.558853552950219	0.661632249095055	0.578550407048538	0.546643156469966	0.551168586760255	0.546846256877156	0.56644138416283


==> data/codec_results_2.csv <==
Label	JBIG	LPAQ	MARWOOD	PAQ_ours	PNG	arithmetic_runlength	LPAQ_runlength	ours_LPAQ_runlength	LPAQ_runlength_0	Demaret
1	0.939770554493308	0.968681674006097	0.990445536760718	1.01142165076257	0.642928679300987	0.991725809728654	1.02427693799431	1.01458240005734	1.0242435863576	1.0081225540643
2	1.11065602711673	1.15181720906957	1.13654164617562	1.16700124901583	0.810522036382792	1.1544592448206	1.18397082563129	1.17887302829922	1.18380002383456	1.16106647637093
3	1.22312454725733	1.27684793050726	1.24188029688898	1.27912093870156	0.934178368021259	1.26357321494724	1.29854491024373	1.29361017692645	1.29825907644992	1.27096661234495
4	1.31740770772669	1.38038741480885	1.33142393566365	1.37415284625456	1.03909870197081	1.35504599121937	1.39734577155867	1.39050311090591	1.39703892136894	1.36355656379931
5	1.39692001006597	1.46799342497576	1.40974568168781	1.45672941852053	1.1302829300544	1.43084578924864	1.48279904088194	1.4744539233149	1.4824216909108	1.44344194090486
6	1.46966490452418	1.54793274707249	1.48098057559163	1.53279960728543	1.21512902247378	1.49721556743721	1.56233955801481	1.55223007697987	1.56179225679746	1.51641600239966
7	1.53413128596709	1.62033422152744	1.54620957077041	1.60089310092461	1.29435084889117	1.55754499220756	1.63364426814913	1.62199722219267	1.63309905638221	1.58277713574682
8	1.5930922281236	1.6878563092731	1.60671144367546	1.6646973650362	1.36866925868764	1.61456750924762	1.70035284755484	1.68745515761052	1.69974544013641	1.64443666762748
9	1.65463230652941	1.75792460679669	1.67196733768253	1.7325597129454	1.44470532469764	1.67659901509987	1.77048032118691	1.7564014012565	1.76979781443159	1.71064078334749
10	1.70719223514542	1.81739818703889	1.72575850211795	1.78937754751839	1.51141363101292	1.72845786264585	1.82934696641527	1.81432691198524	1.82866754124028	1.76540773319016


==> data/density_1.csv <==
Time	PAQ_ours	ours_LPAQ_runlength	LPAQ_runlength_0	JBIG2	DjVu	PAQ_lite_ours	PAQ_real	Demaret
218.681957534722	0.977986888210693							
15.4931078055556		0.985627190007912						
23.5087431666667			0.980685543121962					
27.781391875				1.03797897592404				
27.9849633472222					0.985736690403526			
66.3264340972222						0.985104413925625		
521.475981722222							0.947499858709167	
58.3804073888889								0.959138691081723


==> data/density_10.csv <==
Time	PAQ_ours	ours_LPAQ_runlength	LPAQ_runlength_0	JBIG2	DjVu	PAQ_lite_ours	PAQ_real	Demaret
226.377834625	0.553306969134389							
20.43059925		0.551168586760255						
39.7108070833333			0.548510620561815					
27.6027306388889				0.584950719010763				
33.5765721388889					0.551280203679685			
67.6593151111111						0.560355789527225		
547.464996680556							0.533490020882254	
59.3921926527778								0.538676322236633


==> data/density_5.csv <==
Time	PAQ_ours	ours_LPAQ_runlength	LPAQ_runlength_0	JBIG2	DjVu	PAQ_lite_ours	PAQ_real	Demaret
223.272594645833	0.678487764213858							
17.8625673194444		0.678217192268566						
30.4701893611111			0.676811348479711					
25.0753443888889				0.718742229004183				
30.1317471666667					0.676162823556008			
66.2745320416667						0.686698174522437		
534.672774763889							0.654894314456878	
59.2478056805556								0.661951791567763


==> data/dist_1.csv <==
Time	Model_1	Model_2	Model_3	LPAQ_runlength_0	ous_LPAQ_runlength	JBIG2	DjVu	Demaret
205.907246783333	0.617402189415272							
64.0381058333333		0.635735320565632						
519.561390270833			0.558062189856361					
38.8386506208333				0.618649029819963				
18.2912193416667					0.625511585062908			
30.5390737333333						0.608866631856714		
34.7036631208333							0.579348997073043	
57.0661923541667								0.590304006707932


==> data/dist_2.csv <==
Time	Model_1	Model_2	Model_3	LPAQ_runlength_0	ous_LPAQ_runlength	JBIG2	DjVu	Demaret
226.422935825	0.740261761832002							
42.1172318166667		0.74314539435067						
544.1203976625			0.73357137976145					
44.5915067125				0.73941292367798				
16.6475585083333					0.739121849889005			
17.6335668625						0.807523227223638		
20.1704186916667							0.758486256665897	
65.8348923291667								0.730970553373362


==> data/dist_3.csv <==
Time	Model_1	Model_2	Model_3	LPAQ_runlength_0	ous_LPAQ_runlength	JBIG2	DjVu	Demaret
237.677449652083	0.735052797020674							
65.031862		0.737335371958034						
541.805061670833			0.728984664190378					
28.48780975				0.72953463722561				
19.9121941166667					0.728822918092541			
31.9415880416667						0.79986158196123		
36.1941371041667							0.752489226676795	
57.4966905291667								0.7217734387377


==> data/final.csv <==
Time	Model_1	Model_2	Model_3	LPAQ_runlength_0	ous_LPAQ_runlength	JBIG2	DjVu	Demaret
223.335877420139	0.697572249422649							
57.0623998833333		0.705405362291445						
535.162283201389			0.673539411269396					
37.3059890277778				0.695865530241184				
18.2836573222222					0.697818784348151			
26.7047428791667						0.738750480347194		
30.3560729722222							0.696774826805245	
60.1325917375								0.681015999606331


==> data/image_specific.csv <==
Time	JBIG	PNG	JBIG2	DjVu	BPGlossless
26.4254737527778	0.740705653380936				
24.8107594333333		0.93867188840285			
26.7047428791667			0.738750480347194		
30.3560729722222				0.696774826805245	
111.280089211111					3.02331743199668


==> data/representation_1.csv <==
Label	LPAQ	LPAQ_runlength	COO	CSR
1	1.03233087487284	0.980646688142873	1.63464663162654	1.27103467277043
2	0.86819331411778	0.847912781168758	1.4112781875212	1.15533337572059
3	0.783178619871143	0.772773727440564	1.27931431558721	1.07346652349196
4	0.724434306827173	0.718010872329603	1.1837478453148	1.00596159008704
5	0.681201961116763	0.676606476771787	1.1118027297389	0.950707867073584
6	0.646022898534343	0.64211090859425	1.0529122395539	0.901667467314721
7	0.61715662529014	0.614051872035523	1.00695176102533	0.861114643253608
8	0.592467495311059	0.589923458124495	0.968785431965327	0.824734293374024
9	0.568852609567945	0.566512742503163	0.932016696964845	0.790004583973049
10	0.550237150631977	0.548291625340149	0.904437196409044	0.761586613316605

